The CHIMERA Survey: The first CO detection in Leo T, the lowest mass known galaxy still hosting cold molecular gas

We report the first CO detection in Leo T, representing the most extreme observation of carbon monoxide molecules in the lowest stellar mass gas-rich dwarf galaxy ($M_{\star}$$\sim$10$^5$ M$_{\odot}$) known to date. We acquired and present new Atacama Compact Array (ACA) $^{12}$CO($J$=1-0) data within our CHIMERA Survey project for the central region of Leo~T, a metal-poor ([M/H]$\sim$-1.7) dwarf in the Milky Way (MW) outskirts. We identified three compact molecular clouds ($<13$ pc) with estimated upper limit virial masses of $M_{\rm mol}$$\sim$5$\times10^{3}$ M$_{\odot}$ each and a total of 1.4$\pm$0.4$\times$10$^{4}$ M$_{\odot}$, corresponding to $\sim\!3\%$ of the total gas mass. We obtained CO-to-H$_2$ conversion factors ($\alpha_{\rm CO}$) as high as $\sim$155 M$_{\odot}$ $({\rm K\, km\, s^{-1}\, pc^2})^{-1}$ and mean molecular gas surface densities of $\Sigma_{\rm mol}$$\sim$9 M$_\odot$ pc$^{-2}$ that are consistent with values found in dwarf galaxies with extremely low metal content. All CO clouds are shifted ($\sim$60 pc) from the stellar population centers, and only one cloud appears within the densest \hi region. Two clouds have velocity offsets with the \hi of $\Delta v_{\rm los}\sim\!+13$ km s$^{-1}$ being within twice the velocity dispersion ($\Delta v_{\rm los}/\sigma_{\rm HI,los}\sim2$) and probably bound. However, the northern cloud is faster ($\Delta v_{\rm los}\sim\!+57$ km s$^{-1}$); our models with low halo masses ($M_{\rm h}\! \lesssim \!10^9$ M$_{\odot}$) result in unbound orbits, suggesting that this material is likely being expelled from the dwarf, providing evidence for molecular gas depletion. These properties reveal a perturbed dynamics intertwined with star formation processes in low-mass dwarf galaxies, supporting a scenario of episodic bursts until they are fully quenched by the MW environment.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

